Improved Spatial Resolution Achieved by Chromatic Intensity Interferometry

Interferometers are widely used in imaging technologies to achieve enhanced spatial resolution, but require that the incoming photons be indistinguishable. In previous work, we built and analyzed color erasure detectors which expand the scope of intensity interferometry to accommodate sources of different colors. Here we experimentally demonstrate how color erasure detectors can achieve improved spatial resolution in an imaging task, well beyond the diffraction limit. Utilizing two 10.9 mm-aperture telescopes and a 0.8 m baseline, we measure the distance between a 1063.6 nm source and a 1064.4 nm source separated by 4.2 mm at a distance of 1.43 km, which surpasses the diffraction limit of a single telescope by about 40 times. Moreover, chromatic intensity interferometry allows us to recover the phase of the Fourier transform of the imaged objects - a quantity that is, in the presence of modest noise, inaccessible to conventional intensity interferometry.

==> Bibliography.txt <==
@book{hariharan2010basics,
  title={Basics of interferometry},
  author={Hariharan, Parameswaran},
  year={2010},
  publisher={Elsevier}
}
@article{zheng2016integrated,
  title={Integrated four-channel all-fiber up-conversion single-photon-detector with adjustable efficiency and dark count},
  author={Zheng, Ming-Yang and Shentu, Guo-Liang and Ma, Fei and Zhou, Fei and Zhang, Hai-Ting and Dai, Yun-Qi and Xie, Xiuping and Zhang, Qiang and Pan, Jian-Wei},
  journal={Review of Scientific Instruments},
  volume={87},
  number={9},
  pages={093115},
  year={2016},
  publisher={AIP Publishing}
}
@article{ma2018upconversion,
  title={Upconversion single-photon detectors based on integrated periodically poled lithium niobate waveguides},
  author={Ma, Fei and Liang, Long-Yue and Chen, Jiu-Peng and Gao, Yang and Zheng, Ming-Yang and Xie, Xiu-Ping and Liu, Hong and Zhang, Qiang and Pan, Jian-Wei},
  journal={JOSA B},
  volume={35},
  number={9},
  pages={2096--2101},
  year={2018},
  publisher={Optical Society of America}
}
@article{monnier2003optical,
  title={Optical interferometry in astronomy},
  author={Monnier, John D},
  journal={Reports on Progress in Physics},
  volume={66},
  number={5},
  pages={789},
  year={2003},
  publisher={IOP Publishing}
}
@article{shtengel2009interferometric,
  title={Interferometric fluorescent super-resolution microscopy resolves 3D cellular ultrastructure},
  author={Shtengel, Gleb and Galbraith, James A and Galbraith, Catherine G and Lippincott-Schwartz, Jennifer and Gillette, Jennifer M and Manley, Suliana and Sougrat, Rachid and Waterman, Clare M and Kanchanawong, Pakorn and Davidson, Michael W and others},
  journal={Proceedings of the National Academy of Sciences},
  volume={106},
  number={9},
  pages={3125--3130},
  year={2009},
  publisher={National Academy of Sciences}
}
@article{giovannetti2011advances,
  title={Advances in quantum metrology},
  author={Giovannetti, Vittorio and Lloyd, Seth and Maccone, Lorenzo},
  journal={Nature Photonics},
  volume={5},
  number={4},
  pages={222},
  year={2011},
  publisher={Nature Publishing Group}
}
@book{mandel1995optical,
  title={Optical coherence and quantum optics},
  author={Mandel, Leonard and Wolf, Emil},
  year={1995},
  publisher={Cambridge University Press}
}
@article{cotler2016entanglement,
  title={Entanglement Enabled Intensity Interferometry of Different Wavelengths of Light},
  author={Cotler, Jordan and Wilczek, Frank and Borish, Victoria},
  journal={arXiv preprint arXiv:1607.05719},
  year={2016}
}
@article{baym1998physics,
  title={The physics of {Hanbury} {Brown}-{Twiss} intensity interferometry from stars to nuclear collisions},
  author={Baym, G},
  journal={Acta Physica Polonica. Series B},
  volume={29},
  number={7},
  pages={1839--1884},
  year={1998}
}
@article{hong1987measurement,
  title={Measurement of subpicosecond time intervals between two photons by interference},
  author={Hong, Chong-Ki and Ou, Zhe-Yu and Mandel, Leonard},
  journal={Physical Review Letters},
  volume={59},
  number={18},
  pages={2044},
  year={1987},
  publisher={APS}
}

@article{armstrong1962interactions,
  title={Interactions between light waves in a nonlinear dielectric},
  author={Armstrong, JA and Bloembergen, N and Ducuing, J and Pershan, PS},
  journal={Physical Review},
  volume={127},
  number={6},
  pages={1918},
  year={1962},
  publisher={APS}
}
@article{ballman1965growth,
  title={Growth of piezoelectric and ferroelectric materials by the {CzochraIski} technique},
  author={Ballman, Albert A},
  journal={Journal of the American Ceramic Society},
  volume={48},
  number={2},
  pages={112--113},
  year={1965},
  publisher={Wiley Online Library}
}
@article{ikuta2011wide,
  title={Wide-band quantum interface for visible-to-telecommunication wavelength conversion},
  author={Ikuta, Rikizo and Kusaka, Yoshiaki and Kitano, Tsuyoshi and Kato, Hiroshi and Yamamoto, Takashi and Koashi, Masato and Imoto, Nobuyuki},
  journal={Nature Communications},
  volume={2},
  pages={1544},
  year={2011},
  publisher={Nature Publishing Group}
}
@article{de2012k,
  title={K. De Greve, L. Yu, PL McMahon, JS Pelc, CM Natarajan, NY Kim, E. Abe, S. Maier, C. Schneider, M. Kamp, S. H{\"o}fling, RH Hadfield, A. Forchel, MM Fejer, and Y. Yamamoto, Nature (London) 491, 421 (2012).},
  author={De Greve, K and Yu, L},
  journal={Nature (London)},
  volume={491},
  pages={421},
  year={2012}
}
@article{chou19981,
  title={1.5-$\mu$m-band wavelength conversion based on difference-frequency generation in {LiNbO} 3 waveguides with integrated coupling structures},
  author={Chou, MH and Hauden, J and Arbore, MA and Fejer, MM},
  journal={Optics Letters},
  volume={23},
  number={13},
  pages={1004--1006},
  year={1998},
  publisher={Optical Society of America}
}
@article{vandevender2004high,
  title={High efficiency single photon detection via frequency up-conversion},
  author={Vandevender, Aaron P and Kwiat, Paul G},
  journal={Journal of Modern Optics},
  volume={51},
  number={9-10},
  pages={1433--1445},
  year={2004},
  publisher={Taylor \& Francis}
}
@article{ma2009experimental,
  title={Experimental study of high sensitivity infrared spectrometer with waveguide-based up-conversion detector},
  author={Ma, Lijun and Slattery, Oliver and Tang, Xiao},
  journal={Optics Express},
  volume={17},
  number={16},
  pages={14395--14404},
  year={2009},
  publisher={Optical Society of America}
}
@article{kumar1990quantum,
  title={Quantum frequency conversion},
  author={Kumar, Prem},
  journal={Optics Letters},
  volume={15},
  number={24},
  pages={1476--1478},
  year={1990},
  publisher={Optical Society of America}
}
@article{zurek2003decoherence,
  title={Decoherence, einselection, and the quantum origins of the classical},
  author={Zurek, Wojciech Hubert},
  journal={Reviews of Modern Physics},
  volume={75},
  number={3},
  pages={715},
  year={2003},
  publisher={APS}
}
@article{zurek2009quantum,
  title={Quantum darwinism},
  author={Zurek, Wojciech Hubert},
  journal={Nature Physics},
  volume={5},
  number={3},
  pages={181},
  year={2009},
  publisher={Nature Publishing Group}
}
@article{kobayashi2016frequency,
  title={Frequency-domain {Hong}--{Ou}--{Mandel} interference},
  author={Kobayashi, Toshiki and Ikuta, Rikizo and Yasui, Shuto and Miki, Shigehito and Yamashita, Taro and Terai, Hirotaka and Yamamoto, Takashi and Koashi, Masato and Imoto, Nobuyuki},
  journal={Nature Photonics},
  volume={10},
  number={7},
  pages={441},
  year={2016},
  publisher={Nature Publishing Group}
}
@article{kobayashi2017mach,
  title={{Mach}-{Zehnder} interferometer using frequency-domain beamsplitter},
  author={Kobayashi, Toshiki and Yamazaki, Daisuke and Matsuki, Kenichiro and Ikuta, Rikizo and Miki, Shigehito and Yamashita, Taro and Terai, Hirotaka and Yamamoto, Takashi and Koashi, Masato and Imoto, Nobuyuki},
  journal={Optics Express},
  volume={25},
  number={10},
  pages={12052--12060},
  year={2017},
  publisher={Optical Society of America}
}
@article{lu2018quantum,
  title={Quantum interference and correlation control of frequency-bin qubits},
  author={Lu, Hsuan-Hao and Lukens, Joseph M and Peters, Nicholas A and Williams, Brian P and Weiner, Andrew M and Lougovski, Pavel},
  journal={Optica},
  volume={5},
  number={11},
  pages={1455--1460},
  year={2018},
  publisher={Optical Society of America}
}
@article{de2012quantum,
  title={Quantum-dot spin--photon entanglement via frequency downconversion to telecom wavelength},
  author={De Greve, Kristiaan and Yu, Leo and McMahon, Peter L and Pelc, Jason S and Natarajan, Chandra M and Kim, Na Young and Abe, Eisuke and Maier, Sebastian and Schneider, Christian and Kamp, Martin and others},
  journal={Nature},
  volume={491},
  number={7424},
  pages={421},
  year={2012},
  publisher={Nature Publishing Group}
}
@article{schwartz2013superresolution,
  title={Superresolution microscopy with quantum emitters},
  author={Schwartz, Osip and Levitt, Jonathan M and Tenne, Ron and Itzhakov, Stella and Deutsch, Zvicka and Oron, Dan},
  journal={Nano Letters},
  volume={13},
  number={12},
  pages={5832--5836},
  year={2013},
  publisher={ACS Publications}
}
@article{muthukrishnan2004quantum,
  title={Quantum microscopy using photon correlations},
  author={Muthukrishnan, Ashok and Scully, Marlan O and Zubairy, M Suhail},
  journal={Journal of Optics B: Quantum and Semiclassical Optics},
  volume={6},
  number={6},
  pages={S575},
  year={2004},
  publisher={IOP Publishing}
}
@incollection{grussmayer2014photon,
  title={Photon antibunching in single molecule fluorescence spectroscopy},
  author={Gru{\ss}mayer, Kristin S and Herten, Dirk-Peter},
  booktitle={Advanced Photon Counting},
  pages={159--190},
  year={2014},
  publisher={Springer}
}
@article{schwartz2012improved,
  title={Improved resolution in fluorescence microscopy using quantum correlations},
  author={Schwartz, O and Oron, Dan},
  journal={Physical Review A},
  volume={85},
  number={3},
  pages={033812},
  year={2012},
  publisher={APS}
}
@article{brown1956test,
  title={A test of a new type of stellar interferometer on {Sirius}},
  author={Brown, R Hanbury and Twiss, RQ},
  journal={Nature},
  volume={178},
  number={4541},
  pages={1046--1048},
  year={1956}
}
@article{leung2011review,
  title={Review of super-resolution fluorescence microscopy for biology},
  author={Leung, Bonnie O and Chou, Keng C},
  journal={Applied Spectroscopy},
  volume={65},
  number={9},
  pages={967--980},
  year={2011},
  publisher={SAGE Publications Sage UK: London, England}
}
@article{scully1991quantum,
  title={Quantum optical tests of complementarity},
  author={Scully, Marian O and Englert, Berthold-Georg and Walther, Herbert},
  journal={Nature},
  volume={351},
  number={6322},
  pages={111},
  year={1991},
  publisher={Nature Publishing Group}
}
@article{kwiat1992observation,
  title={Observation of a ‘‘quantum eraser’’: A revival of coherence in a two-photon interference experiment},
  author={Kwiat, Paul G and Steinberg, Aephraim M and Chiao, Raymond Y},
  journal={Physical Review A},
  volume={45},
  number={11},
  pages={7729},
  year={1992},
  publisher={APS}
}
@article{parameswaran2002highly,
  title={Highly efficient second-harmonic generation in buried waveguides formed by annealed and reverse proton exchange in periodically poled lithium niobate},
  author={Parameswaran, Krishnan R and Route, Roger K and Kurz, Jonathan R and Roussev, Rostislav V and Fejer, Martin M and Fujimura, Masatoshi},
  journal={Optics Letters},
  volume={27},
  number={3},
  pages={179--181},
  year={2002},
  publisher={Optical Society of America}
}
@article{scully1982quantum,
  title={Quantum eraser: A proposed photon correlation experiment concerning observation and" delayed choice" in quantum mechanics},
  author={Scully, Marlan O and Dr{\"u}hl, Kai},
  journal={Physical Review A},
  volume={25},
  number={4},
  pages={2208},
  year={1982},
  publisher={APS}
}

